The composite X-ray spectra of radio-loud and radio-quiet SDSS quasars

We present the study on the X-ray emission for a sample of radio-detected quasars constructed from the cross-matches between SDSS, FIRST catalogs and XMM-Newton archives. A sample of radio-quiet SDSS quasars without FIRST radio detection is also assembled for comparison. We construct the optical and X-ray composite spectra normalized at rest frame $4215\,\rm \AA$ (or $2200\,\rm \AA$) for both radio-loud quasars (RLQs) and radio-quiet quasars (RQQs) at $z\le3.2$, with matched X-ray completeness of 19\%, redshift and optical luminosity. While the optical composite spectrum of RLQs is similar to that of RQQs, we find that RLQs have higher X-ray composite spectrum than RQQs, consistent with previous studies in the literature. By dividing the radio-detected quasars into radio loudness bins, we find the X-ray composite spectra are generally higher with increasing radio loudness. Moreover, a significant correlation is found between the optical-to-X-ray spectral index and radio loudness, and there is a unified multi-correlation between the radio, X-ray luminosities and radio loudness in radio-detected quasars. These results could be possibly explained with the corona-jet model, in which the corona and jet are directly related.

==> ms2020-0086table2.txt <==
================================================================================
Byte-by-byte Description of file: ms2020-0086table2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label      Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---       SDSS-Name  SDSS name (SDSS J)
  20- 26 F7.3   deg       RAdeg      Right ascension in degree (J2000)
  28- 33 F6.3   deg       DEdeg      Declination in degree (J2000)
  35- 39 F5.3   ---       z          Redshift
  41- 47 F7.2   mJy       f-1.4GHz   FIRST flux density
  49- 56 F8.2   ---       R          Radio loudness
  58- 61 I4     ---       Plate      Plate
  63- 67 I5     ---       MJD        MJD
  69- 72 I4     ---       Fiber      Fiber
  74- 83 I10    ---       XMM-ID     The XMM-Newton observation ID
  85- 91 F7.1   ---       Counts     Spectral background subtracted counts from XMMFITCAT
  93- 96 F4.1   solMass   log-Mbh    Black hole masses
  98-101 F4.2   ---       Edd-ratio  Eddington ratio
 103-103 I1     ---       Comp.      The quasars be used to create the RLQs or RQQs composite X-ray spectrum, 1 for yes, 0 for no.
--------------------------------------------------------------------------------
----------------Sample A--------------------------------------------------------
145108.76+270926.9 222.787 27.157 0.065    3.43     0.59 2142 54208  637  152660101 77010.8  8.5 0.04 0 
135516.56+561244.6 208.819 56.212 0.122    6.14     6.66 8203 57428  809  741390401 33282.2  7.9 0.11 0 
141700.82+445606.3 214.253 44.935 0.114    1.09     0.85 1287 52728  296  109080501 30971.1  8.0 0.11 0 
111830.28+402554.0 169.626 40.432 0.155    1.04     0.41 1440 53084  204  111290301 29577.4  8.4 0.12 0 
151443.07+365050.4 228.679 36.847 0.371   48.55    38.01 1353 53083  580  111291001 27795.9  9.2 0.07 1 
142735.60+263214.5 216.898 26.537 0.364   42.72    33.44 2135 53827  340  111290601 23385.1  9.3 0.05 1 
030639.57+000343.1  46.665  0.062 0.107    3.28     3.38  412 52258  400  142610101 21660.2  7.8 0.10 0 
133037.69+250910.9 202.657 25.153 1.054 6826.38 17980.45 2665 54232  366  401260101 15250.5  9.0 0.22 1 
004319.74+005115.4  10.832  0.854 0.309    1.14     3.53 7856 57260  132   90070201 13356.1  9.1 0.02 0 
142129.75+474724.5 215.374 47.790 0.073    1.71     0.51 6751 56368  946   94740201 12492.1  8.5 0.03 0 
091345.49+405628.1 138.440 40.941 0.442    6.87    46.69 8297 57416  138  147671001 12066.5  8.3 0.12 1 
111908.67+211917.9 169.786 21.322 0.176    4.80     0.59 6430 56299  516  201940201 11750.4  8.7 0.29 0 
134113.93-005315.0 205.308 -0.888 0.237    5.38    11.39  299 51671  133  305750901 11598.6  8.0 0.16 1 
163856.53+433512.5 249.736 43.587 0.339    9.69    29.56  629 52051  288  723260201  9076.7  9.3 0.01 1 
153228.79+045358.3 233.120  4.900 0.218   11.27    26.65 1835 54563   54   91140401  7386.4  8.8 0.02 1 
100726.09+124856.2 151.859 12.816 0.241   13.45     2.70 1744 53055  630  728980201  6248.2  9.4 0.06 0 
140621.89+222346.5 211.591 22.396 0.098    1.94     1.11 2784 54529   10   51760201  5504.8  8.0 0.09 0 
095456.82+174331.2 148.737 17.725 1.476 1007.02  2287.52 5322 56003  960  112850101  5233.3  9.6 0.21 1 
142352.45+224745.4 215.969 22.796 0.282    1.84     8.26 2787 54552  390  744240101  4944.1  9.1 0.01 0 
015950.24+002340.8  29.959  0.395 0.163   21.71     7.39  403 51871  550  101640201  4858.8  8.3 0.24 0 
145420.85+162424.3 223.587 16.407 1.276  238.73  2154.24 2763 54507  637  670350201  4545.2  8.6 0.25 1 
131938.76-004940.0 199.912 -0.828 0.891 1396.03  2728.81  296 51984  189  201751301  4185.0  8.9 0.30 1 
014930.89+125129.4  27.379 12.858 0.854    2.89    24.01  429 51820   48  673770301  3942.9  8.5 0.17 1 
141946.37+463424.3 214.943 46.573 0.547   74.90  1451.74 1287 52728  420  502780101  3912.1  8.2 0.09 1 
100254.52+324039.0 150.727 32.678 0.829    9.09    14.44 1949 53433  547  503600301  3874.7  8.9 0.27 1 
022014.57-072859.3  35.061 -7.483 0.214    1.11     3.85  668 52162  540  655343839  3104.0  8.6 0.02 0 
143125.89+244220.6 217.858 24.706 0.407   88.27   133.99 2135 53827  256  728170101  3011.4  8.7 0.14 1 
105932.00+242939.4 164.883 24.494 0.907   41.17   145.49 2486 53876  434  150320201  3002.0  8.8 0.23 1 
134252.94+403201.6 205.721 40.534 0.906  113.63  2359.28 1377 53050  433   70340701  2669.0  8.3 0.12 1 
153935.81+170704.6 234.899 17.118 1.114   95.16   312.03 2795 54563  513  740620301  2610.9  9.2 0.15 1 
023507.34-040205.3  38.781 -4.035 1.442  472.59   245.93 7880 57336  512  655343831  2592.1  9.7 0.41 1 
083910.89+200207.3 129.795 20.035 3.034  125.66   980.08 4484 55565  110  761920901  2578.7  9.2 0.35 1 
171300.67+572530.2 258.253 57.425 0.360    1.20     3.31  355 51788  423  764910201  2550.4  8.3 0.16 0 
100621.69+124533.0 151.590 12.759 0.647  128.71   546.37 1744 53055  596  728980201  2533.2  9.0 0.07 1 
074858.31+332822.5 117.243 33.473 0.584    1.93    29.03 3751 55234  262  690470101  2434.3  9.2 0.01 1 
090423.37+130920.7 136.097 13.156 2.983    7.02     8.46 5298 55979  648  745010301  2199.8 10.1 0.26 0 
091301.02+525928.8 138.254 52.991 1.378    1.09     0.66  553 51999  487  143150301  2171.9  9.5 0.49 1 
121426.52+140258.9 183.611 14.050 1.279  601.45  4029.08 1766 53468  256  208020101  2153.6  9.2 0.07 1 
152556.24+591659.5 231.484 59.283 0.955   12.08    44.18  613 52345   70  741032601  2130.0  9.8 0.02 1 
121423.01+024252.8 183.596  2.715 2.231   43.82    71.51 4750 55630  580   81340801  2014.4  9.6 0.47 1 
095821.65+024628.1 149.590  2.774 1.405    4.75    62.78  500 51994  448  203362101  2001.7  9.5 0.03 1 
141028.21+460820.9 212.618 46.139 1.016  103.44  1091.47 1286 52725  147  761290701  1940.8  9.3 0.03 1 
140745.43+283028.1 211.939 28.508 0.642    1.48     6.83 2122 54178    7  140960101  1842.4  9.3 0.03 0 
124516.04-001859.3 191.317 -0.316 1.594    5.70    73.16  292 51609  320  110980201  1719.6  9.6 0.02 0 
095331.65+391729.7 148.382 39.292 0.920    4.97     5.16 1277 52765  507  553561201  1699.2  8.9 0.51 0 
155026.01+243531.8 237.608 24.592 0.570    1.11     4.82 1850 53786  202  655570701  1678.3  9.1 0.04 0 
115757.72+261325.2 179.491 26.224 0.324    2.08     6.74 2226 53819  248  601260201  1598.8  8.6 0.06 0 
154530.23+484608.9 236.376 48.769 0.399    2.38     1.40  812 52352  355  153220401  1585.8  8.9 0.22 0 
113530.04+565727.6 173.875 56.958 0.731    3.03    93.82 7092 56683  796  504101001  1567.6  8.4 0.05 0 
153159.10+242047.1 232.996 24.346 0.632   11.33     9.51 2163 53823  174  143650101  1557.7  9.7 0.07 0 
164147.54+393503.3 250.448 39.584 0.539   40.63   319.63  817 52381   31  603500701  1550.4  8.8 0.04 1 
215111.18-073220.2 327.797 -7.539 1.375    1.30     7.87  644 52173  467  744390301  1542.6  8.9 0.18 0 
090837.08+393533.3 137.155 39.593 0.409    1.41    18.31  937 52707  329  400830301  1537.6  8.6 0.02 1 
104542.17+525112.6 161.426 52.854 1.058   55.02   189.35 1010 52649  471  200480201  1487.3  8.9 0.24 1 
131933.02+550808.5 199.888 55.136 0.328    3.25    30.46 6760 56425  992  743420601  1481.8  8.6 0.02 1 
093301.60+495029.5 143.257 49.842 0.616    9.61    54.71 7298 56661  548  400400201  1443.4  8.7 0.10 1 
005324.60+123343.5  13.353 12.562 0.680    1.06    40.30 5706 56165  502  300470101  1373.9  8.7 0.02 0 
080421.92+235528.1 121.091 23.924 0.482    1.79    17.08 4465 55858   48  504102101  1348.0  8.8 0.03 1 
134133.11+353251.8 205.388 35.548 0.782   52.49   420.48 2028 53818  323  112551701  1321.7  9.1 0.03 1 
095908.31+024309.6 149.785  2.719 1.318   25.41   112.92  501 52235  339  203361601  1312.1  9.3 0.08 1 
111525.61+013406.9 168.857  1.569 0.239    1.02     7.39  510 52381   87  693180201  1294.3  8.5 0.02 0 
021705.52-042253.5  34.273 -4.382 0.788   68.50   945.56 7236 56605  530  742430301  1290.7  8.6 0.10 1 
092029.65+370018.7 140.124 37.005 0.717   47.60   598.08 4642 55926  368  149010201  1281.0  8.6 0.08 1 
213552.50+011815.7 323.969  1.304 0.781  835.97  5402.69 5144 55829  232  692931301  1277.2  9.2 0.06 1 
121715.35+471213.9 184.314 47.204 1.133   94.56   805.36 1451 53117  240  203270201  1276.4  8.6 0.24 1 
121122.44+130937.2 182.844 13.160 0.324    4.09    37.70 1612 53149  471  112550501  1262.6  8.6 0.02 1 
112108.58+535121.0 170.286 53.856 0.103    2.81     1.34 1012 52649   74  741031301  1251.1  8.0 0.14 0 
112338.14+052038.5 170.909  5.344 2.184  145.94   513.77 4769 55931  918   83000301  1214.0  9.1 0.55 1 
075112.30+291938.3 117.801 29.327 0.916    1.00     0.35 1060 52636  230  761510101  1187.1  9.7 0.35 0 
021640.73-044404.8  34.170 -4.735 0.874   95.80    63.83 7236 56605  538  112371701  1153.1  9.4 0.35 1 
101326.05-000136.4 153.359 -0.027 0.255    1.21     9.81 3830 55574  154  201750401  1152.2  8.4 0.03 0 
155853.46+272901.6 239.723 27.484 1.503   12.85   126.81 1392 52822  476  694440201  1149.2  9.3 0.08 1 
083906.93+192148.7 129.779 19.364 1.695   87.75   199.51 2275 53709  627  101440401  1126.9  9.4 0.34 1 
144837.53+501448.8 222.156 50.247 1.073  633.58  5878.28 1328 52786  204  761291201  1120.6  8.5 0.22 1 
123337.60+073132.7 188.407  7.526 1.185    4.65    21.00 1628 53474  392  205010201  1110.4 10.1 0.01 1 
093531.61+354101.0 143.882 35.684 0.494    1.53     2.23 1594 52992  324  602290101  1110.2  8.6 0.22 0 
131118.93+215211.7 197.829 21.870 1.017    2.48    25.43 5992 56066   54  402250301  1094.5  9.0 0.04 0 
112014.85+063341.1 170.062  6.561 0.316    1.04     3.92 1617 53112   56  693990301  1065.7  8.0 0.17 0 
142656.55+602903.2 216.736 60.484 0.623    1.43     4.04  607 52368  207  402070101  1061.8  8.8 0.14 0 
141802.79+414935.2 214.512 41.826 1.042   11.02    85.60 1347 52823  626  761290801  1052.6  9.5 0.02 1 
102152.49+131146.4 155.469 13.196 0.551    2.56    24.30 5338 56002  748  146990101  1038.1  8.6 0.05 1 
152005.47+201605.4 230.023 20.268 1.572 2657.53 12510.18 3950 55680  316  406540301   996.9  9.0 0.18 1 
103312.52+501849.5 158.302 50.314 0.661    1.88     4.09 7382 56991  908  505880201   995.1  9.1 0.12 0 
104039.53+061521.5 160.165  6.256 1.582    3.11    35.64 4852 55689  129  151390101   981.3  8.8 0.22 1 
082733.73+263715.9 126.891 26.621 0.688   72.80   925.66 1586 52945  348  103260601   951.9  8.3 0.11 1 
124210.76+024049.3 190.545  2.680 3.175    3.44    30.40 4755 55660  370  111190701   943.6  9.4 0.23 1 
151847.70+061259.0 229.699  6.216 0.499   25.36    63.61 1833 54561  629   18741001   903.8  8.6 0.19 1 
163043.54+381923.6 247.681 38.323 1.619    4.30    71.04 1173 52790  461  763460301   893.4  9.0 0.06 0 
124129.25+183650.2 190.372 18.614 1.897   74.97   382.62 5855 56088  404  149900301   892.9  9.3 0.28 1 
132544.81+074830.3 201.437  7.808 1.937  281.32  9985.65 5429 55979  146  200730201   879.8  9.0 0.07 0 
114636.88+472313.4 176.654 47.387 1.893   22.87   113.70 1446 53080  346   47540601   879.0  9.1 0.37 1 
092634.54+305946.0 141.644 30.996 2.258   14.96   182.35 5803 56272  702  200730101   877.1  8.8 0.32 1 
133904.29+281241.1 204.768 28.211 0.954   25.34   476.40 6003 56311  762  110940101   865.8  8.4 0.18 0 
142125.66+394328.8 215.357 39.725 0.621   41.39   227.71 1348 53084  205  693661001   837.6  9.0 0.05 1 
123132.37+013814.1 187.885  1.637 3.185   11.51    77.17 4752 55653  106  692510101   830.5  0.0 0.00 1 
084153.99+194303.1 130.475 19.718 0.478   17.52   156.24 2277 53705  551  742570101   827.3  0.0 0.00 1 
084506.24+425718.4 131.276 42.955 2.085  213.10   648.75 6783 56284  125  503600101   813.3 10.0 0.09 1 
120425.20+311328.1 181.105 31.225 2.148   19.18   125.14 6473 56363  882  601780601   795.8  9.0 0.33 1 
124400.07+131225.3 191.000 13.207 2.076   38.65   372.89 1694 53472  411  651790201   772.5  8.9 0.40 1 
090912.15+144613.7 137.301 14.770 0.767   12.04    86.26 2434 53826  638  656200101   760.3  9.2 0.03 1 
104940.27+583530.6 162.418 58.592 0.967  192.01 10065.88 7095 56625  271  303360301   759.3  8.0 0.09 0 
101703.49+592428.7 154.265 59.408 0.850  164.66   450.61  559 52316  433  406630201   734.2  9.0 0.17 1 
150121.96+014401.2 225.342  1.734 0.608    3.73   154.66  539 52017  198  302460101   731.5  0.0 0.00 0 
000357.86+020044.6   0.991  2.012 1.111    1.42    42.73 7852 56987  199  201900101   726.7  0.0 0.00 0 
164108.71+433612.3 250.286 43.603 1.066   10.73    33.47  628 52083  521  723260201   699.0  0.0 0.00 1 
142829.94+443949.6 217.125 44.664 1.049    6.72    43.37 1288 52731  224  761290901   696.5  9.3 0.05 1 
133910.27+152444.4 204.793 15.412 1.039    6.53   269.63 5436 56015  876  690470401   666.3  8.2 0.08 0 
105421.19+572544.2 163.588 57.429 0.205    1.44    27.68 7102 56666  488   22740301   658.6  8.3 0.01 0 
101311.74+061805.5 153.299  6.302 0.763   32.89   656.80  996 52641   75  600920301   653.7  8.2 0.15 1 
125139.05+542758.0 192.913 54.466 1.067   29.67   233.51 1038 52673   68  741031501   645.1  9.0 0.09 1 
024940.19-083426.4  42.417 -8.574 1.193   48.94   162.07  456 51910   39  606431201   631.7  9.0 0.22 1 
134834.28+262205.9 207.143 26.368 0.914    1.65    12.38 2115 53535  459   97820101   630.8  8.8 0.13 1 
014940.12+001718.0  27.417  0.288 1.467    1.28     5.16  402 51793  472  747440146   622.0  9.2 0.23 0 
111753.33+412016.3 169.472 41.338 2.218  226.91  2112.28 4651 56008  596  304071601   620.7  9.1 0.27 1 
155102.79+084401.1 237.762  8.734 2.522    3.14     0.27 5210 56003  756  763780601   607.6  0.0 0.00 0 
092001.20+303405.2 140.005 30.568 1.305    6.64    55.77 5808 56325  337  150620201   606.1  9.5 0.05 1 
091353.36+440257.1 138.472 44.049 1.178  196.44  3768.84 8283 57064  698  604680201   600.5  8.9 0.05 1 
091806.45+302407.0 139.527 30.402 0.539    1.98     7.94 1938 53379  234  673150501   600.0  8.4 0.22 1 
164634.70+350317.6 251.645 35.055 0.860    5.82    69.07 1174 52782    3  652400401   583.6  8.6 0.08 1 
151515.48+004529.5 228.815  0.758 1.654    2.86     5.99 4014 55630  788  556210501   580.1  9.8 0.16 0 
111354.66+124439.0 168.478 12.744 0.681    2.99    22.86 1604 53078  566  761950101   579.6  8.4 0.38 0 
162718.13+495511.8 246.826 49.920 0.904  182.79  1322.36  625 52145  562  403750501   573.1  8.5 0.20 1 
154754.12+351842.2 236.976 35.312 0.620   18.19  1187.07 4970 56039  695  674320301   569.1  7.6 0.03 0 
133807.46+280509.8 204.531 28.086 1.088   98.85  3049.79 1978 53473   39  110940101   567.3  8.8 0.03 1 
102821.25+240121.7 157.089 24.023 1.870  248.30  2424.13 6464 56309  249  304070201   567.0  8.9 0.30 1 
124634.65+023809.0 191.644  2.636 0.363   37.05   130.97  522 52024  466  690090201   565.3  8.1 0.19 1 
162917.79+443452.4 247.324 44.581 1.034    4.20    26.96  626 52057  476  741033201   550.3  9.4 0.05 1 
132033.21+331142.2 200.138 33.195 0.925   22.35    68.09 2093 53818  634  105860101   544.0  8.9 0.23 1 
113916.16+193518.5 174.817 19.588 0.996    3.75    25.59 2502 54180   40  690780101   540.7  0.0 0.00 1 
125520.63+271409.3 193.836 27.236 1.739    2.01    79.89 6480 56340  138   58940701   528.5  9.5 0.01 0 
084659.32+344825.0 131.747 34.807 1.582   39.54   160.97  934 52672  123  554710101   516.9  9.3 0.25 1 
005808.21-002417.8  14.534 -0.405 2.076    3.24    66.02 7872 57279  275  742830132   513.1  0.0 0.00 0 
220908.24-005558.8 332.284 -0.933 0.530   20.88   106.17  373 51788   48  655346843   512.2  8.9 0.05 1 
144308.16-004913.4 220.784 -0.820 1.372   60.24  1677.09  308 51662  261  504480201   500.8  8.6 0.10 1 
131104.30+273833.0 197.768 27.643 2.820    8.87    60.83 5994 56101  829   21740201   487.0  8.8 0.18 1 
151227.10+055303.5 228.113  5.884 0.798    3.58   154.18 4878 55710  336  744411201   484.9  0.0 0.00 0 
093255.45+284036.7 143.231 28.677 0.547    1.41     1.64 1939 53389   14  304071301   479.6  9.2 0.12 0 
143031.30-000907.5 217.630 -0.152 2.814   52.68  1979.92 4028 55621   20  501540201   478.9  8.8 0.26 0 
085416.31+145536.6 133.568 14.927 2.165  152.63  1817.21 5290 55862   37  501210301   464.5  8.8 0.22 1 
022255.76-051817.6  35.732 -5.305 1.764  232.64  4721.99 7236 56605  149  780450101   456.0  8.8 0.15 0 
094048.23+144921.8 145.201 14.823 1.454    9.89   101.29 2581 54085  100  206060201   454.5  9.7 0.02 1 
110223.38+223920.7 165.597 22.656 0.453    2.04    10.99 2488 54149  408  690090301   452.4  8.2 0.22 1 
081259.69+255441.1 123.249 25.911 1.994   10.75   130.12 1266 52709  212  728990101   440.7  8.7 0.22 1 
133511.90+025309.5 203.800  2.886 1.855  105.26   156.61 4045 55622  958  601781201   435.5  9.3 0.65 1 
232734.73+002234.0 351.895  0.376 1.494   38.41   145.01  383 51818  599  652401001   434.5  9.7 0.07 1 
141717.89+231720.1 214.325 23.289 0.922   43.26   178.89 2128 53800  124  148250101   417.8  9.2 0.10 1 
084414.84+430119.0 131.062 43.022 1.098    1.95    19.58 6783 56284  166  503600101   412.2  9.2 0.04 1 
133812.97+391527.1 204.554 39.258 0.439    2.84    13.82 2005 53472  539  204651101   408.9  8.8 0.04 1 
095918.70+020951.5 149.828  2.164 1.157    1.59    13.51  501 52235  359  203362301   405.6 10.1 0.00 1 
163624.97+361457.8 249.104 36.249 0.909   19.90   259.23 1174 52782  399  741033301   403.2  8.4 0.14 1 
143009.18-005319.2 217.538 -0.889 0.808    3.33     7.85  306 51637  258  502060301   400.1  9.4 0.05 0 
105627.74+574222.2 164.116 57.706 1.786    1.15   103.12 8178 57428  679  606030101   398.6  8.4 0.04 0 
152949.76+394509.6 232.457 39.753 1.081   75.25   477.28 1293 52765  614  741032701   385.0  8.7 0.22 1 
022132.66-034400.7  35.386 -3.734 1.604   11.97   250.43 6369 56217  641   37982501   384.4  9.4 0.02 0 
015105.79-003426.4  27.774 -0.574 0.335    1.79    18.09 8793 57391   20  747440137   380.0  8.7 0.02 1 
104604.20+573818.4 161.518 57.638 1.354    8.69   140.57 8185 57431  259  556211601   370.3  9.3 0.03 1 
151630.30-005625.5 229.126 -0.940 1.928   24.58    86.83  923 52404  525  201902101   367.0  9.4 0.24 1 
130835.06-013835.2 197.146 -1.643 0.490    5.41    29.61  339 51692  618  201750201   365.9  0.0 0.00 1 
130120.12+282137.1 195.334 28.360 1.369   78.54   564.28 2011 53499  117  124712401   362.9  8.8 0.24 1 
121143.52+013011.2 182.931  1.503 2.588   18.36    67.35 4748 55631   48  760440101   346.3  9.1 0.70 1 
075153.89+204151.5 117.975 20.698 2.055   30.00   666.40 1263 52708  572  605391501   337.7  9.2 0.07 1 
231125.73+020713.7 347.857  2.120 1.212   11.92    67.55 4286 55499  520  605470601   319.9  8.9 0.22 1 
105250.06+335504.9 163.209 33.918 1.400   12.81    13.98 1983 53442  261  109080701   317.6 10.3 0.06 1 
014057.46+001052.7  25.239  0.181 0.522    1.99    19.80 8793 57391  515  747430150   315.2  8.7 0.04 1 
091848.61+211717.0 139.703 21.288 0.149    6.10    14.64 2288 53699  617  149170501   314.5  7.8 0.11 0 
092551.85+361235.6 141.466 36.210 0.998  205.81  1717.11 8862 57461  167  402370101   312.7  8.9 0.09 0 
163701.80+361320.5 249.258 36.222 1.381    1.22    10.34 1174 52782  434  741033301   312.0  8.8 0.23 0 
121700.18+471511.7 184.251 47.253 1.296   85.12  2615.02 1451 53117  227  203270201   309.5  8.5 0.10 0 
012956.70+002338.3  22.486  0.394 1.081    2.92    25.28 8791 57373  805  747420152   309.2  9.2 0.06 0 
130452.75+181109.4 196.220 18.186 1.299    9.32    95.76 5863 56042  438   17940101   308.3  9.3 0.02 0 
111121.71+482045.9 167.840 48.346 0.280   14.66    65.54 7395 57131  242   59750401   307.7  8.9 0.01 0 
153703.95+533220.0 234.266 53.539 2.397    9.28    18.41 6708 56452  366  401270201   303.3  9.3 0.47 0 
141348.29+440647.3 213.451 44.113 0.989    1.10    17.34 8503 57519  974  103660101   299.8  8.7 0.07 0 
084702.80+013001.4 131.762  1.500 0.417    4.16    34.45  467 51901  483  720340301   297.5  8.3 0.08 0 
073712.57+303636.6 114.302 30.610 0.918  166.69   610.08  754 52232  390  403750201   293.7  0.0 0.00 0 
144103.58+534042.3 220.265 53.678 2.465   42.53  1282.81 6718 56398  948  651100401   292.8  9.1 0.09 0 
000442.18+000023.3   1.176  0.006 1.006    3.66    34.25 4216 55477   78  305751001   288.9  9.3 0.04 0 
132531.74+300750.1 201.382 30.131 1.763    5.11    24.59 6489 56329  820   25740201   282.0  9.8 0.04 0 
084710.18+345442.7 131.792 34.912 2.303    4.12    64.70  934 52672   95  107860501   280.2  9.1 0.23 0 
114250.92+263422.7 175.712 26.573 1.508    2.75    38.02 2221 53792  186  556560101   279.2  9.2 0.07 0 
020514.77-045639.7  31.312 -4.944 0.362    4.79    80.65 7238 56660  724  677630137   275.8  8.1 0.03 0 
132330.43+545955.6 200.877 54.999 2.208    5.22    35.76 1040 52722  615   94740101   274.5  9.4 0.38 0 
022712.98-044636.4  36.804 -4.777 0.981    4.86    10.58 6369 56217   84  109520201   272.7  9.0 0.25 0 
121952.30+472058.5 184.968 47.350 0.653    1.90    12.84 1451 53117  173   59140401   271.2  9.2 0.03 0 
085602.64+060400.8 134.011  6.067 0.340   10.29    54.03 1189 52668   74  653450501   269.2  8.1 0.12 0 
133753.11+482729.5 204.471 48.458 0.595   12.32    43.69 1283 52762  560   55990501   261.2  8.8 0.12 0 
165943.08+375422.6 254.930 37.906 1.039    4.85    41.25  632 52071  106  741033501   259.1  9.1 0.07 0 
125752.74+475020.7 194.470 47.839 0.528   80.63   608.52 7416 56810  975  551090101   256.6  8.2 0.15 0 
012100.73-001519.1  20.253 -0.255 0.865   97.83  2611.69 8790 57363  223  747410131   256.5  8.4 0.09 0 
020644.94-065810.0  31.687 -6.969 0.540    3.14    25.21 7238 56660  220  677690134   241.6  8.4 0.11 0 
162042.19+293907.1 245.176 29.652 1.345    4.81    57.58 1421 53149  342  692930901   238.7  9.0 0.07 0 
073521.20+264744.6 113.838 26.796 0.240    1.66     6.50  888 52339  245  503630101   225.7  7.9 0.10 0 
024725.08-033808.1  41.855 -3.636 2.423   65.31   328.49 7053 56564  904   84230501   221.9  9.0 0.61 0 
094013.85+034804.0 145.058  3.801 1.381    1.53     4.93  569 52264  639  306050201   218.9  9.2 0.24 0 
152223.50+083026.5 230.598  8.507 2.002   21.25   265.31 5490 56003  222  550360101   213.8  9.8 0.03 0 
105039.53+572336.5 162.665 57.393 1.445    5.02    56.68  949 52427  258  147511001   211.4  9.2 0.07 0 
113458.31+565906.8 173.743 56.985 1.419    1.18   136.05 8176 57131  256  504101001   211.2  8.4 0.02 0 
083315.06+350647.2 128.313 35.113 1.098    3.38    32.15 1197 52668  150  741030601   206.0  0.0 0.00 0 
091528.77+441632.8 138.870 44.276 1.488   83.84   290.37  832 52312  174  604680201   204.8  9.4 0.14 0 
122722.12+075554.9 186.842  7.932 3.170    1.68     6.59 5402 55927  576  722670101   203.9  9.1 0.31 1 
--------------------------------------------------------------------------------
----------------RQQs------------------------------------------------------------
144645.94+403505.7 221.691 40.585 0.267            <0.37 1397 53119  190  109080601 15497.2  8.5 0.36 1 
085841.44+140944.8 134.673 14.162 1.050            <5.12 5295 55978  338  203450101  7028.7  9.2 0.03 1 
122018.43+064119.6 185.077  6.689 0.286            <2.07 1626 53472  292  105070101  4139.0  9.0 0.02 1 
123335.07+475800.4 188.396 47.967 0.382            <0.97 6670 56389  322  205180301  3657.6  9.1 0.07 1 
142417.32+225026.3 216.072 22.841 1.072            <9.03 6014 56072  446  744240101  3030.0  8.5 0.10 1 
163821.78+285902.3 249.591 28.984 0.672            <5.70 5201 55832  260  670900201  2438.4  8.8 0.10 1 
103138.67+380651.7 157.911 38.114 0.492            <2.40 1430 53002  123  504620301  1734.3  8.5 0.21 1 
140251.19+263117.5 210.713 26.522 0.188            <1.04 2120 53852   59  149170801  1523.4  8.7 0.04 1 
084213.48+195628.7 130.556 19.941 0.993            <7.00 5176 56221  508  761920701  1466.0  0.0 0.00 1 
123038.05+162541.0 187.659 16.428 0.840            <1.85 2598 54232   94  106061201  1450.6  9.1 0.22 1 
114931.75+223028.3 177.382 22.508 0.962            <1.20 2511 53882  524  693661701  1405.2  9.4 0.18 1 
093527.84+354306.6 143.866 35.719 0.900            <7.71 1594 52992  338  602290101  1376.5  0.0 0.00 1 
133926.11+150759.0 204.859 15.133 0.431            <6.52 1776 53858  368  690470401  1366.2  8.4 0.07 1 
002230.48+012218.5   5.627  1.372 1.995            <9.70 7854 56989  306  553230201  1342.7  9.3 0.10 1 
102313.25+195651.8 155.805 19.948 1.086            <6.88 2374 53765  555  101040301  1305.1  9.6 0.03 1 
134327.49+402427.9 205.865 40.408 1.122            <8.54 4709 55720  574   70340701  1274.4  9.4 0.03 1 
132507.01+300835.1 201.279 30.143 0.481            <7.31 6489 56329  822   25740201  1238.5  8.9 0.03 1 
021020.43-034226.1  32.585 -3.707 0.243            <6.55 7885 57336  651  655343861  1209.4  7.8 0.10 1 
123116.40+120023.8 187.818 12.007 1.411            <1.37 5403 55979  706  551870501  1195.2  9.8 0.15 1 
142936.73+385636.4 217.403 38.943 0.683            <6.47 1381 53089  562  760740401  1157.7  8.7 0.10 1 
130144.84+281132.1 195.437 28.192 0.372            <7.68 2241 54169  561  124712401  1130.5  8.6 0.03 1 
124300.34+113554.6 190.751 11.599 2.940            <8.73 1694 53472  257   21540201  1124.5  9.2 0.25 1 
114209.94+600436.0 175.541 60.077 0.348            <3.97 2881 54502  517  502780301   987.8  8.0 0.17 1 
012507.52-011213.2  21.281 -1.204 0.927            <6.96  696 52209   87  743700201   941.9  8.6 0.20 1 
112306.33+013749.6 170.776  1.630 0.696            <9.30 4730 55630  466  145750101   933.5  8.2 0.25 1 
112340.22+385129.2 170.918 38.858 1.037            <3.09 2037 53446  521   52140201   875.3  9.1 0.22 1 
233129.83-004933.3 352.874 -0.826 0.615            <8.18  384 51821  253  673002335   863.0  8.6 0.10 1 
115010.22+550709.1 177.543 55.119 1.833            <8.20 6839 56425  386   49340301   801.8  9.1 0.21 1 
100120.83+555349.6 150.337 55.897 1.417            <1.37 8188 57348  946  110930201   796.6  9.3 0.43 1 
092311.06+450918.8 140.796 45.155 1.106            <3.32 7315 56685  284  553790501   795.7  9.5 0.06 1 
122139.32+281151.4 185.414 28.198 1.128            <9.30 6476 56358   56  104860501   784.0  9.3 0.05 1 
125422.84+262005.1 193.595 26.335 2.042            <1.44 5972 56334  532  406610301   770.6  9.7 0.35 1 
140045.00+621814.4 210.188 62.304 0.542            <9.09  605 52353  146  202520401   756.6  8.6 0.05 1 
121729.45+040451.6 184.373  4.081 0.910            <5.09  844 52378  249  744413101   732.6  8.9 0.16 1 
111539.57+181454.7 168.915 18.249 0.735            <9.08 5889 56038  768  556090101   700.3  9.0 0.05 1 
015957.64+003310.4  29.990  0.553 0.312            <7.16  403 51871  549  101640201   695.2  8.2 0.04 1 
090722.26+135336.4 136.843 13.893 1.212            <4.11 2434 53826   95  679381301   691.6  8.9 0.26 1 
124228.40+023044.1 190.618  2.512 2.215            <6.87 4755 55660  334  111190701   683.3  9.7 0.08 1 
100151.45+034301.5 150.464  3.717 3.199            <8.98 4737 55630  920  743110301   668.5  9.2 0.47 1 
090446.00+020842.9 136.192  2.145 0.795            <9.06 3816 55272  982  725310152   657.3  9.2 0.03 1 
092633.42+304535.3 141.639 30.760 1.309            <6.38 1938 53379  625  200730101   648.8  9.2 0.10 1 
144036.64+024333.5 220.153  2.726 1.297            <9.84 4021 55620  712  400570101   603.3  8.6 0.22 1 
133102.54-015014.5 202.761 -1.837 0.562            <7.69  911 52426  478  112240301   599.2  8.6 0.08 1 
123034.20+073305.3 187.643  7.551 1.816            <1.52 5402 55927  320  722670301   586.7  9.4 0.52 1 
123406.26+022101.7 188.526  2.350 1.085            <6.71  520 52288  160  551450301   574.8  0.0 0.00 1 
014022.22-005034.1  25.093 -0.843 2.115            <2.43 8792 57364  128  744450301   548.3  8.9 0.29 1 
124252.82+024731.0 190.720  2.792 2.695            <9.70 4754 55649  970  111190701   547.9  9.4 0.13 1 
142315.58+235817.5 215.815 23.972 0.439            <1.52 2132 53493  349  720700401   541.3  9.0 0.08 1 
115851.03+435047.7 179.713 43.847 0.287            <7.87 1369 53089  276  306060301   537.8  7.9 0.06 1 
081722.33+482401.3 124.343 48.400 1.980            <9.20 3687 55269  984  604810101   513.4  9.2 0.14 1 
123527.36+392823.9 188.864 39.473 2.151            <8.67 3970 55591  344  204400101   509.1  9.4 0.13 1 
134459.44-001559.5 206.248 -0.267 0.245            <2.83  300 51943  272  111282501   507.3  8.0 0.13 1 
121739.80+375240.6 184.416 37.878 1.190            <8.47 2001 53493  144  553880201   497.5  8.7 0.20 1 
122916.72+140547.4 187.320 14.097 0.930            <3.38 5400 56308  850  550540201   484.9  9.1 0.15 1 
080737.88+395333.8 121.908 39.893 0.429            <4.20  545 52202  107  553790101   467.1  8.2 0.19 1 
123107.84+254734.0 187.783 25.793 2.187            <6.35 2659 54498  414   71340301   466.9  9.4 0.20 1 
022258.90-045852.4  35.745 -4.981 0.466            <9.07 6369 56217  298  111110501   455.9  8.1 0.11 1 
144415.50+064321.2 221.065  6.723 0.683            <9.96 4858 55686  614  723240201   454.0  8.6 0.10 1 
131942.39+552233.1 199.927 55.376 0.872            <2.87 1320 52759  258  743420601   452.2  8.8 0.28 1 
123059.70+101624.7 187.749 10.274 1.053            <5.97 1231 52725  634  556210601   431.1  0.0 0.00 1 
085828.96+273630.7 134.621 27.609 0.599            <9.82 1934 53357  136  210280101   425.1  8.3 0.15 1 
145146.53+270616.4 222.944 27.105 0.983            <7.03 2145 54212  337  152660101   419.6  9.0 0.10 1 
123039.48+211504.1 187.665 21.251 1.364            <6.62 2612 54480  537  112650201   419.1  8.9 0.21 1 
143101.95+244119.8 217.758 24.689 1.506            <7.54 2132 53493  609  728170101   418.8  9.5 0.05 1 
101755.29+390430.7 154.480 39.075 0.844            <7.23 1427 52996  414   84230701   411.3  0.0 0.00 1 
142959.89+475523.8 217.500 47.923 1.817            <3.92 6752 56366  767  109080901   406.3  9.2 0.35 1 
103416.23+393240.8 158.568 39.545 1.412            <4.80 4558 55569    8  506440101   403.5  9.3 0.05 1 
140536.59+255139.9 211.402 25.861 0.943            <4.25 2123 53793  256  109081001   393.7  8.8 0.22 1 
075546.18+391256.8 118.942 39.216 1.692            <3.28  544 52201  345  670040101   387.7  9.6 0.16 1 
110913.58+613524.1 167.307 61.590 0.733            <6.03  775 52295  307  400570201   379.8  8.5 0.25 1 
105246.98+335619.8 163.196 33.939 0.927            <8.53 1983 53442  268  109080701   379.5  8.6 0.13 1 
105239.59+572431.3 163.165 57.409 1.112            <2.46  948 52428   37  147510101   375.9  9.2 0.18 1 
155835.39+273102.2 239.647 27.517 0.924            <2.52 1391 52817  106  112240401   374.2  9.7 0.04 1 
130738.09+291626.4 196.909 29.274 1.510            <6.29 6483 56341  928  205910101   368.2  8.8 0.20 1 
124332.14+165426.8 190.884 16.907 2.295            <9.96 5408 56038  828  302581501   360.3  9.0 0.28 1 
145417.55+162431.4 223.573 16.409 1.209            <4.52 2764 54535  473  670350201   344.2  9.3 0.11 1 
022809.07-041234.9  37.038 -4.210 0.877            <7.56 4387 55534  940  112680101   340.4  9.1 0.07 1 
021514.83-003905.0  33.812 -0.651 0.847            <8.58 1155 52581  308  201020201   325.6  0.0 0.00 1 
123634.49+275249.6 189.144 27.880 1.027            <5.43 2235 53847  586  152170501   322.0  9.0 0.13 1 
114343.31+200557.2 175.930 20.099 1.059            <3.60 6432 56309  436    5210101   321.6  9.3 0.10 1 
234837.92+021302.7 357.158  2.217 1.640            <9.54 7849 56980  520  655380201   320.5  9.1 0.11 1 
122757.19+130232.8 186.988 13.042 0.660            <8.32 5400 56308  222  210270101   317.9  9.0 0.04 1 
134848.24+262219.2 207.201 26.372 0.595            <4.84 2115 53535  452   97820101   304.3  8.4 0.19 1 
111849.73+402228.4 169.707 40.375 1.265            <5.76 1440 53084  220  111290301   281.4  9.3 0.09 1 
004338.10+004615.9  10.909  0.771 1.577            <8.95 1085 52531  444   90070201   277.1  9.8 0.02 1 
234131.38-091214.4 355.381 -9.204 1.093            <6.69  648 52559  323  693010801   276.0  8.6 0.25 1 
024135.69-000858.6  40.399 -0.150 0.821            <6.31 6781 56274    9  762290401   265.2  8.5 0.16 1 
122533.56+311034.4 186.390 31.176 1.298            <8.70 6477 56365   70  402830101   259.8  8.9 0.14 1 
224007.20+031813.2 340.030  3.304 0.528            <9.30 4295 55858  704  110960101   248.7  8.2 0.15 1 
100841.47+375753.5 152.173 37.965 1.170            <6.94 8825 57451  179  653450201   245.3  8.8 0.09 1 
022622.16-042221.8  36.592 -4.373 2.009            <5.58 6369 56217  131  112681301   244.3  9.1 0.30 1 
145725.14+223132.7 224.355 22.526 1.578            <3.49 2148 54526  557  108670201   239.8  9.3 0.24 1 
012457.39+015443.0  21.239  1.912 1.936            <4.15 7860 57006  488  109860101   233.9  9.5 0.18 1 
091028.19+384743.6 137.617 38.795 0.521            <9.72  937 52707  198  723780101   233.4  8.2 0.09 1 
105050.14+573820.0 162.709 57.639 1.285            <9.08  949 52427  183  147511001   230.8  8.7 0.20 1 
132558.08+073624.2 201.492  7.607 1.934            <5.52 1799 53556  518  200730201   227.0  9.0 0.45 1 
142616.93+601553.4 216.571 60.265 1.366            <9.39  607 52368  249  402070101   221.8  8.6 0.11 1 
143028.35-001403.9 217.618 -0.234 2.628            <4.35 4028 55621    8  501540201   221.0  9.2 0.57 1 
134157.21+262912.8 205.488 26.487 0.854            <2.34 2246 53767  500  108460101   218.9  9.0 0.20 1 
142048.65+394532.5 215.203 39.759 0.369            <8.53 1348 53084  201  693661001   213.7  8.8 0.01 1 
133806.59-012412.8 204.527 -1.404 0.452            <6.93  912 52427  454  502060101   213.5  8.5 0.04 1 
024304.68+000005.4  40.770  0.002 2.007            <2.53 4241 55450  514  111200201   203.8 10.0 0.10 1 
123530.35+262058.0 188.876 26.349 1.478            <4.36 2235 53847   50  403100101   202.0  9.1 0.29 1 


==> ms2020-0086table3.txt <==
================================================================================
Byte-by-byte Description of file: ms2020-0086table3.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label       Explanations
--------------------------------------------------------------------------------
   1- 18 A18    ---          SDSS-Name   SDSS name (SDSS J)
  20- 24 F5.2   erg.s-1.Hz-1 log-L2500   The luminosity at rest frame $2500\rm \, \AA$
  26- 35 I10    ---          XMM-ID      The XMM-Newton observation ID
  37- 41 F5.2   erg.s-1      log-Lx      The X-ray luminosity at rest frame $2-10\rm \, keV$
  43- 47 F5.2   erg.s-1.Hz-1 log-L2keV   The X-ray luminosity at rest frame $2\rm \, keV$
  49- 52 F4.2   10+20.cm-2   nH          Galactic hydrogen column density
  54- 57 F4.2   10+22.cm-2   z.nH        The intrinsic hydrogen column density
  59- 63 F5.3   ---          z.nH-low    Lower bound of intrinsic hydrogen column density
  65- 69 F5.3   ---          z.nH-upp    Upper bound of intrinsic hydrogen column density, 0.822 means upper bound is Invalid
  71- 74 F4.2   keV          kT          Temperature of black-body components
  76- 81 F6.3   ---          kT-lerr     Negative error of temperature
  83- 87 F5.3   ---          kT-uerr     Positive error of temperature
  89- 96 A8     ---          Bbo.norm    Normalization of black-body components
  98-101 F4.2   ---          Gamma       Photon index of power law
 103-107 F5.2   ---          Gamma-lerr  Negative error of Photon index
 109-112 F4.2   ---          Gamma-uerr  Positive error of Photon index
 114-121 A8     ---          Pow.norm    Normalization of power law
 123-126 F4.2   ---          Red-chi2    Reduced chi^2
 128-130 I3     ---          d.o.f       degrees of freedom.
--------------------------------------------------------------------------------
----------------Sample A--------------------------------------------------------
155102.79+084401.1 32.29  763780601 45.67 27.62 3.15  3.13 1.317  6.081                            1.56 -0.24 0.29 3.04E-05 0.83  17 
075112.30+291938.3 31.63  761510101 45.18 27.32 3.61       0.000  0.134 0.11 -0.040 0.025 2.36E-06 2.02 -0.09 0.18 1.37E-04 1.15  38 
111830.28+402554.0 29.88  111290301 43.90 26.14 1.45       0.000  0.013 0.10 -0.010 0.009 1.82E-05 2.39 -0.08 0.08 7.90E-04 0.97  81 
142129.75+474724.5 29.13   94740201 44.19 26.21 1.64  0.06 0.029  0.086 0.07 -0.006 0.006 1.45E-04 1.75 -0.06 0.06 3.24E-03 1.58 106 
145108.76+270926.9 29.32  152660101 43.45 25.72 2.78       0.000  0.003 0.12 -0.005 0.005 5.30E-05 2.50 -0.06 0.06 2.17E-03 1.35 103 
111908.67+211917.9 30.51  201940201 44.63 26.82 1.38       0.000  0.013 0.08 -0.020 0.016 4.62E-05 2.25 -0.08 0.08 2.66E-03 1.64  83 
091301.02+525928.8 31.57  143150301 45.86 27.90 1.48       0.000  0.822 0.13 -0.021 0.019 2.91E-06 1.42 -0.13 0.13 1.52E-04 0.65  44 
141700.82+445606.3 28.95  109080501 43.69 25.90 7.70       0.000  0.007 0.09 -0.008 0.006 5.13E-05 2.29 -0.08 0.10 8.55E-04 1.78  82 
140621.89+222346.5 29.18   51760201 42.51 24.54 2.07  0.01 0.000  0.043 0.10 -0.007 0.002 2.23E-05 1.76 -0.26 0.31 3.71E-05 1.16  54 
112108.58+535121.0 29.09  741031301 43.75 25.81 1.01       0.000  0.141 0.09 -0.028 0.032 8.03E-06 1.86 -0.21 0.27 6.64E-04 1.04  34 
154530.23+484608.9 30.67  153220401 44.07 26.37 1.64       0.000  0.073 0.11 -0.111 0.114 1.68E-06 2.59 -0.25 0.17 1.54E-04 0.59  42 
093255.45+284036.7 30.57  304071301 44.86 26.56 1.72  1.06 0.356  1.755 0.06 -0.021 0.040 5.83E-04 0.96 -0.34 0.35 6.91E-05 0.75  12 
093531.61+354101.0 30.29  602290101 43.81 25.75 1.21       0.000  0.082                            1.56 -0.11 0.19 1.60E-05 1.25  41 
100726.09+124856.2 30.60  728980201 43.63 25.45 3.56  0.01 0.000  0.031                            1.26 -0.05 0.06 3.46E-05 1.05 111 
171300.67+572530.2 29.77  764910201 43.63 25.74 2.17       0.000  0.080 0.10 -0.031 0.020 7.44E-07 1.98 -0.18 0.18 3.68E-05 1.02  46 
030639.57+000343.1 28.84  142610101 43.39 25.44 6.31       0.000  0.030 0.13 -0.011 0.010 2.56E-06 1.83 -0.04 0.05 2.56E-04 1.20  94 
004319.74+005115.4 29.57   90070201 44.45 26.50 1.79       0.000  0.022 0.07 -0.007 0.015 4.11E-06 1.83 -0.05 0.04 2.84E-04 1.04 115 
022014.57-072859.3 28.89  655343839 44.54 26.68 2.78       0.000  0.822                            2.09 -0.06 0.06 1.13E-03 0.96  56 
112014.85+063341.1 29.45  693990301 43.27 25.25 5.24  0.06 0.000  0.306 0.07 -0.015 0.014 2.26E-06 1.66 -0.22 0.29 1.44E-05 1.07  39 
142656.55+602903.2 30.42  402070101 44.33 26.49 1.75  0.01 0.000  0.065                            2.15 -0.12 0.20 5.85E-05 1.24  65 
103312.52+501849.5 30.49  505880201 44.47 26.43 1.27       0.000  0.055                            1.60 -0.10 0.13 3.99E-05 1.07  55 
155026.01+243531.8 30.07  655570701 44.53 26.68 4.23       0.000  0.031                            2.12 -0.10 0.14 1.12E-04 1.07  64 
094013.85+034804.0 30.92  306050201 45.00 27.03 3.06       0.000  0.822                            1.78 -0.20 0.21 2.80E-05 1.26  16 
014940.12+001718.0 31.00  747440146 45.43 27.71 2.81  0.48 0.228  0.785                            2.52 -0.28 0.33 1.01E-04 0.71  20 
095331.65+391729.7 31.05  553561201 44.98 27.27 1.63  0.14 0.000  0.451 0.07 -0.019 0.029 1.40E-05 2.54 -0.32 0.37 1.30E-04 1.24  33 
151515.48+004529.5 31.37  556210501 45.16 27.24 3.99  0.10 0.000  0.549                            1.93 -0.21 0.32 2.89E-05 0.67  21 
073521.20+264744.6 28.88  503630101 42.83 25.21 4.85  0.14 0.000  0.408                            2.86 -0.82 1.29 4.27E-05 0.64   9 
122722.12+075554.9 31.32  722670101 45.17 27.20 1.61  0.09 0.000  1.717                            1.77 -0.34 0.60 6.12E-06 1.33  27 
135516.56+561244.6 29.00  741390401 43.63 25.87 1.02       0.000  0.009 0.12 -0.006 0.005 3.48E-05 2.40 -0.11 0.12 7.31E-04 1.15  86 
115757.72+261325.2 29.45  601260201 43.47 25.64 1.76  0.01 0.000  0.056                            2.19 -0.12 0.22 4.16E-05 1.22  34 
140745.43+283028.1 30.22  140960101 44.75 26.78 1.56       0.000  0.051 0.15 -0.026 0.020 1.79E-06 1.53 -0.26 0.25 7.33E-05 1.30  31 
015950.24+002340.8 29.99  101640201 43.75 25.92 2.31       0.000  0.031 0.10 -0.024 0.017 7.02E-06 2.20 -0.14 0.14 3.87E-04 1.36  44 
111525.61+013406.9 28.63  693180201 43.28 25.23 4.35       0.000  0.238 0.07 -0.016 0.018 1.22E-06 1.57 -0.17 0.32 2.42E-05 1.03  20 
143009.18-005319.2 30.48  502060301 44.60 26.80 3.10  0.53 0.000  0.793 0.05 -0.042 0.058 7.17E-05 2.26 -0.32 0.40 6.17E-05 1.13  31 
215111.18-073220.2 30.55  744390301 45.12 27.16 3.34       0.000  0.822                            1.80 -0.09 0.09 3.79E-05 1.50  39 
091806.45+302407.0 29.95  673150501 43.83 26.10 1.40  0.02 0.000  0.319 0.04 -0.046 0.162 1.24E-06 2.47 -0.49 1.83 3.67E-05 1.20  32 
142352.45+224745.4 28.91  744240101 43.57 25.45 3.19  0.17 0.000  0.378 0.08 -0.012 0.028 2.10E-06 1.39 -0.19 0.19 2.62E-05 1.28  52 
090423.37+130920.7 31.97  745010301 45.89 28.06 2.83  0.24 0.000  0.419                            2.16 -0.08 0.14 3.89E-05 0.93  45 
153159.10+242047.1 30.85  143650101 45.01 27.10 3.79       0.000  0.082 0.10 -0.049 0.029 2.68E-06 1.95 -0.16 0.09 2.19E-04 0.71  49 
101326.05-000136.4 28.43  201750401 43.89 25.84 2.77  0.15 0.078  0.228                            1.57 -0.16 0.18 8.64E-05 1.22  31 
163701.80+361320.5 30.56  741033301 45.12 27.20 1.43       0.000  0.341                            1.92 -0.23 0.49 4.05E-05 0.95  17 
022712.98-044636.4 30.82  109520201 44.06 26.15 2.31  0.05 0.000  0.441 0.02 -0.013 0.019 8.12E-02 1.95 -0.25 0.42 8.36E-06 0.63  19 
110223.38+223920.7 29.26  690090301 43.80 25.90 1.12       0.000  0.822                            1.97 -0.18 0.19 3.10E-05 1.08  30 
134113.93-005315.0 29.37  305750901 44.38 26.43 1.76       0.000  0.031 0.10 -0.031 0.028 2.76E-06 1.85 -0.07 0.06 4.48E-04 1.34  85 
134834.28+262205.9 30.32   97820101 44.25 26.72 1.18       0.000  0.822                            3.23 -0.18 0.19 3.90E-05 0.94  22 
121952.30+472058.5 30.00   59140401 44.38 26.43 1.51       0.000  0.151                            1.56 -0.25 0.38 2.71E-05 0.63   6 
095918.70+020951.5 30.04  203362301 44.90 26.86 1.71       0.000  0.822                            1.59 -0.43 0.53 2.95E-05 0.63  21 
133812.97+391527.1 29.73  204651101 44.37 26.15 0.81  0.17 0.000  0.539 0.08 -0.070 0.064 3.55E-06 1.14 -0.16 0.42 4.48E-05 0.64  12 
105250.06+335504.9 31.41  109080701 45.25 27.28 1.66  0.01 0.000  0.262                            1.77 -0.17 0.34 4.83E-05 0.78  27 
100254.52+324039.0 30.71  503600301 45.31 27.37 1.67       0.000  0.156 0.07 -0.038 0.038 2.81E-06 1.85 -0.11 0.11 2.07E-04 0.82  48 
091848.61+211717.0 28.36  149170501 42.90 24.72 3.81       0.000  0.355 0.06 -0.022 0.028 1.46E-06 1.26 -0.26 0.44 1.76E-05 1.30  20 
080421.92+235528.1 29.64  504102101 44.38 26.33 4.19  0.01 0.000  0.074                            1.57 -0.09 0.14 6.37E-05 1.29  42 
141348.29+440647.3 29.94  103660101 44.08 26.04 0.85       0.000  0.172                            1.60 -0.21 0.33 6.32E-06 0.48  10 
015105.79-003426.4 28.95  747440137 43.92 26.09 2.60       0.000  0.036                            2.19 -0.18 0.22 1.07E-04 1.00  18 
090837.08+393533.3 29.13  400830301 43.50 25.62 1.75       0.000  0.025                            2.01 -0.11 0.13 2.10E-05 1.01  40 
153703.95+533220.0 31.52  401270201 45.19 27.01 1.44       0.000  0.664                            1.25 -0.20 0.25 9.90E-06 0.99  11 
084414.84+430119.0 30.22  503600101 44.54 26.55 2.93       0.000  0.162                            1.70 -0.20 0.26 1.60E-05 0.95  13 
014057.46+001052.7 29.46  747430150 44.61 26.66 3.05       0.000  0.143 0.15 -0.058 0.059 1.38E-06 1.76 -0.34 0.40 1.11E-04 0.93  16 
123337.60+073132.7 30.32  205010201 44.73 26.79 1.49  0.02 0.000  0.203                            1.85 -0.16 0.27 2.30E-05 0.85  24 
111354.66+124439.0 28.81  761950101 44.49 26.54 1.68 11.96 7.893 16.644                            1.90 -0.49 0.52 5.69E-05 1.65  33 
014930.89+125129.4 30.17  673770301 45.22 27.22 5.14       0.000  0.045                            1.70 -0.06 0.08 1.35E-04 0.89  58 
102152.49+131146.4 29.70  146990101 44.09 26.17 4.03  0.15 0.000  0.470 0.08 -0.023 0.039 3.25E-06 1.92 -0.31 0.34 3.58E-05 0.73  19 
132531.74+300750.1 30.79   25740201 44.89 26.87 1.26  2.40 1.169  4.295                            1.63 -0.38 0.46 1.10E-05 1.30  20 
020644.94-065810.0 29.52  677690134 43.89 26.06 1.85  0.20 0.000  0.374 0.05 -0.053 0.065 9.73E-06 2.18 -0.37 1.37 3.12E-05 1.34   6 
012956.70+002338.3 30.45  747420152 45.00 27.07 2.45       0.000  0.822                            1.91 -0.58 0.61 5.53E-05 1.20   8 
131118.93+215211.7 29.81  402250301 45.04 27.09 1.61  0.47 0.274  0.715                            1.83 -0.21 0.23 6.70E-05 1.49  21 
113916.16+193518.5 30.40  690780101 44.25 26.51 1.61       0.000  0.144                            2.46 -0.17 0.35 1.87E-05 1.24  15 
153228.79+045358.3 29.28   91140401 43.97 26.06 4.02       0.000  0.012                            1.96 -0.04 0.06 2.43E-04 0.93  60 
162917.79+443452.4 30.48  741033201 44.65 26.79 0.84       0.000  0.822                            2.08 -0.23 0.25 3.19E-05 0.97  30 
105421.19+572544.2 27.88   22740301 43.70 25.67 0.54  0.18 0.108  0.278                            1.63 -0.18 0.20 9.70E-05 0.75  42 
074858.31+332822.5 29.28  690470101 44.66 26.66 4.71       0.000  0.822                            1.70 -0.06 0.06 9.01E-05 1.09  55 
163856.53+433512.5 29.50  723260201 44.39 26.46 0.92       0.000  0.008                            1.90 -0.03 0.03 2.17E-04 0.82  81 
130835.06-013835.2 29.52  201750201 44.15 26.31 1.72       0.000  0.053                            2.16 -0.13 0.24 6.99E-05 0.95  25 
124210.76+024049.3 31.14  111190701 45.59 27.62 1.89  1.00 0.089  2.111                            1.78 -0.19 0.22 1.62E-05 0.72  45 
131933.02+550808.5 28.87  743420601 43.90 26.08 1.84       0.000  0.016                            2.21 -0.09 0.11 1.10E-04 0.96  71 
083315.06+350647.2 30.23  741030601 44.58 26.51 3.61  0.05 0.000  0.324                            1.53 -0.20 0.29 1.50E-05 1.00  13 
142735.60+263214.5 30.43  111290601 44.82 26.75 1.56  0.14 0.100  0.192 0.06 -0.003 0.003 3.57E-05 1.52 -0.04 0.04 3.07E-04 1.45 126 
164108.71+433612.3 30.88  723260201 44.83 26.85 0.94       0.000  0.822 0.09 -0.050 0.034 6.57E-07 1.71 -0.14 0.15 3.29E-05 0.92  39 
000442.18+000023.3 30.27  305751001 45.01 27.03 2.82       0.000  0.133                            1.77 -0.17 0.23 5.98E-05 1.03  19 
084702.80+013001.4 29.33  720340301 43.68 25.86 3.57       0.000  0.112                            2.22 -0.25 0.48 3.79E-05 1.37   8 
104039.53+061521.5 30.54  151390101 44.95 27.07 2.60  0.11 0.000  0.333                            2.03 -0.17 0.21 2.10E-05 0.46  45 
132330.43+545955.6 31.19   94740101 45.54 27.58 1.60  1.19 0.000  4.160                            1.81 -0.32 0.37 3.32E-05 0.38   8 
121122.44+130937.2 28.69  112550501 44.08 26.04 2.36       0.000  0.042                            1.59 -0.12 0.18 8.00E-05 0.89  23 
151443.07+365050.4 30.44  111291001 44.92 27.00 1.46       0.000  0.012 0.09 -0.011 0.009 8.00E-06 1.93 -0.02 0.04 6.22E-04 1.15 111 
114250.92+263422.7 30.48  556560101 44.55 26.62 1.99       0.000  0.869 0.03 -0.028 0.041 3.87E-05 1.88 -0.25 0.50 8.72E-06 1.06  18 
005324.60+123343.5 29.14  300470101 44.42 26.45 4.77       0.000  0.822                            1.77 -0.11 0.11 3.95E-05 0.67  57 
165943.08+375422.6 30.31  741033501 44.69 26.83 2.01       0.000  0.822                            2.11 -0.30 0.34 3.51E-05 1.36  10 
000357.86+020044.6 29.51  201900101 44.67 26.79 2.90       0.000  0.822                            2.01 -0.10 0.11 2.66E-05 0.85  38 
142829.94+443949.6 30.46  761290901 44.77 26.93 1.24  0.12 0.000  0.260                            2.16 -0.24 0.30 4.31E-05 0.40  25 
133753.11+482729.5 30.20   55990501 44.11 26.12 1.21       0.000  0.177                            1.72 -0.22 0.37 2.51E-05 1.00   7 
152556.24+591659.5 30.53  741032601 45.12 27.34 2.07  0.10 0.000  0.257                            2.34 -0.34 0.41 1.40E-04 1.09  50 
091345.49+405628.1 29.31  147671001 45.00 27.08 1.84  0.07 0.052  0.084                            1.90 -0.05 0.05 4.85E-04 1.53 112 
085602.64+060400.8 29.31  653450501 43.40 25.70 3.59  0.08 0.000  0.101                            2.59 -0.18 0.45 4.90E-05 0.93  17 
093301.60+495029.5 30.14  400400201 44.65 26.91 1.29  0.07 0.000  0.159                            2.45 -0.35 0.42 1.68E-04 1.18  81 
092001.20+303405.2 30.61  150620201 44.79 26.86 1.64  0.18 0.000  0.653 0.07 -0.043 0.066 9.40E-07 1.86 -0.31 0.33 2.11E-05 1.11  18 
105039.53+572336.5 30.45  147511001 44.44 26.55 0.58       0.000  0.313                            2.01 -0.22 0.45 8.08E-06 1.10  31 
162042.19+293907.1 30.25  692930901 45.15 27.12 3.06  0.04 0.000  0.349                            1.61 -0.28 0.37 3.77E-05 1.08  13 
131104.30+273833.0 30.89   21740201 45.29 27.34 0.97  1.87 0.683  3.338                            1.84 -0.29 0.34 1.07E-05 1.06  21 
095821.65+024628.1 30.43  203362101 44.76 26.84 1.83       0.000  0.322 0.09 -0.056 0.038 1.88E-07 1.83 -0.18 0.17 1.61E-05 0.94  60 
151847.70+061259.0 30.12   18741001 44.13 26.30 3.06       0.000  0.822                            2.21 -0.20 0.22 6.70E-05 1.21  27 
021640.73-044404.8 31.19  112371701 44.86 26.99 1.97  0.50 0.134  0.816 0.06 -0.011 0.022 3.68E-05 2.05 -0.23 0.22 7.76E-05 0.70  39 
084710.18+345442.7 30.81  107860501 45.00 27.33 2.72  2.41 0.756  8.751                            2.70 -0.62 1.10 1.07E-05 0.99  12 
111121.71+482045.9 29.05   59750401 43.33 25.30 1.57       0.000  0.966                            1.64 -0.77 2.21 2.09E-05 1.06  13 
005808.21-002417.8 30.20  742830132 45.59 27.86 2.95  0.03 0.000  0.409                            2.48 -0.17 0.32 5.44E-05 0.30  21 
121143.52+013011.2 31.43  760440101 45.38 27.43 2.06       0.000  0.470                            1.82 -0.16 0.23 1.60E-05 0.79  31 
231125.73+020713.7 30.73  605470601 44.27 26.39 5.32  0.02 0.000  0.367                            1.72 -0.26 0.46 7.92E-06 1.83  10 
132033.21+331142.2 30.72  105860101 44.51 26.37 1.29       0.000  0.753 0.11 -0.109 0.046 3.01E-07 1.24 -0.30 0.34 1.40E-05 0.98  23 
164634.70+350317.6 29.87  652400401 44.65 26.64 1.72       0.000  0.370 0.02 -0.021 0.086 2.71E-03 1.67 -0.39 0.37 3.48E-05 1.53  24 
163043.54+381923.6 30.08  763460301 45.37 27.44 1.02  0.15 0.000  0.332                            1.88 -0.15 0.16 4.85E-05 0.90  46 
121423.01+024252.8 31.72   81340801 45.84 27.80 1.86       0.000  0.184                            1.58 -0.09 0.10 5.92E-05 1.10  46 
124516.04-001859.3 30.34  110980201 45.11 27.16 1.70       0.000  0.131                            1.83 -0.08 0.14 2.70E-05 0.80  57 
123132.37+013814.1 31.37  692510101 45.79 27.84 1.76       0.000  0.820                            1.85 -0.18 0.27 2.52E-05 1.03  14 
125520.63+271409.3 30.03   58940701 45.02 27.05 0.81  0.13 0.000  0.443                            1.79 -0.20 0.25 1.72E-05 0.84  28 
020514.77-045639.7 28.46  677630137 43.80 25.91 1.90       0.000  0.105                            2.00 -0.20 0.39 5.46E-05 1.04  12 
141802.79+414935.2 30.12  761290801 45.05 27.04 0.95  0.10 0.000  0.248                            1.69 -0.17 0.19 5.68E-05 1.31  21 
090912.15+144613.7 30.02  656200101 44.77 26.74 3.61  0.03 0.000  0.295 0.13 -0.040 0.024 1.72E-06 1.39 -0.27 0.30 4.44E-05 0.71  37 
151630.30-005625.5 31.14  201902101 44.66 26.61 4.65  1.11 0.000  4.522                            1.58 -0.36 0.50 5.36E-06 0.93  20 
113530.04+565727.6 29.02  504101001 44.40 26.52 0.98  0.15 0.082  0.229                            2.02 -0.15 0.17 4.08E-05 1.20  41 
130452.75+181109.4 29.80   17940101 44.57 26.58 2.03  0.12 0.000  0.386                            1.73 -0.27 0.35 1.17E-05 1.33  16 
094048.23+144921.8 30.41  206060201 44.64 26.70 3.44       0.000  0.253                            1.87 -0.18 0.30 1.14E-05 0.81  26 
105627.74+574222.2 29.53  606030101 44.58 26.62 0.51  0.01 0.000  0.982 0.05 -0.007 0.094 3.64E-07 1.78 -0.20 0.24 5.86E-06 0.93  19 
220908.24-005558.8 29.96  655346843 44.49 26.46 5.34  0.26 0.000  0.515 0.09 -0.049 0.054 7.49E-06 1.61 -0.43 0.43 6.96E-05 1.08  19 
095908.31+024309.6 30.62  203361601 45.05 27.11 1.75  0.03 0.000  0.431 0.12 -0.120 3.313 4.55E-07 1.63 -0.49 0.87 3.13E-05 0.57  36 
114636.88+472313.4 31.00   47540601 45.27 27.43 2.48  0.27 0.000  0.635                            2.14 -0.24 0.28 2.96E-05 1.22  36 
120425.20+311328.1 30.89  601780601 45.31 27.66 1.37  1.31 0.107  2.819 0.08 -0.022 0.055 2.22E-06 1.83 -0.32 0.34 1.89E-05 0.67  45 
155853.46+272901.6 30.58  694440201 44.95 27.04 3.78  0.25 0.004  0.450                            1.92 -0.19 0.22 2.27E-05 0.98  35 
081259.69+255441.1 30.60  728990101 44.97 27.01 3.79  0.13 0.000  0.740                            1.81 -0.23 0.36 1.12E-05 0.52  35 
124634.65+023809.0 29.74  690090201 43.28 25.35 1.96       0.000  0.056                            1.89 -0.17 0.24 1.45E-05 0.89  19 
143125.89+244220.6 30.32  728170101 44.27 26.47 2.85       0.000  0.822                            2.26 -0.11 0.12 1.65E-04 0.94  36 
113458.31+565906.8 28.92  504101001 44.67 26.67 0.99       0.000  0.822                            1.70 -0.18 0.20 1.17E-05 1.08  16 
104604.20+573818.4 30.24  556211601 45.06 27.21 0.57  0.20 0.000  0.541                            2.13 -0.38 0.49 4.27E-05 0.79  23 
232734.73+002234.0 31.00  652401001 45.12 27.18 3.97       0.000  0.822                            1.88 -0.26 0.27 3.26E-05 1.02  14 
105932.00+242939.4 30.63  150320201 44.76 26.87 1.06  0.07 0.000  0.329 0.06 -0.023 0.024 2.68E-06 2.01 -0.13 0.18 5.37E-05 0.97  58 
151227.10+055303.5 29.08  744411201 44.23 26.39 3.17       0.000  0.101                            2.18 -0.19 0.29 2.51E-05 1.12  29 
150121.96+014401.2 28.53  302460101 44.30 26.25 4.36  1.70 0.685  3.179                            1.57 -0.39 0.47 3.16E-05 0.51  15 
084153.99+194303.1 29.30  742570101 43.56 25.72 2.41  0.01 0.000  0.088                            2.14 -0.15 0.30 1.90E-05 0.96  45 
133511.90+025309.5 31.50  601781201 45.63 27.74 1.86  0.14 0.000  0.742                            1.98 -0.24 0.37 6.70E-05 0.59  15 
084659.32+344825.0 31.08  554710101 45.09 27.19 2.91  0.01 0.000  0.313                            1.97 -0.17 0.33 2.79E-05 0.70  10 
024940.19-083426.4 30.73  606431201 44.51 26.60 3.76       0.000  0.102                            1.94 -0.17 0.20 1.45E-05 1.18  18 
141717.89+231720.1 30.58  148250101 44.81 26.98 1.98       0.000  0.822                            2.16 -0.43 0.49 6.60E-05 1.37   7 
092634.54+305946.0 30.70  200730101 45.31 27.36 1.74  0.08 0.000  0.593                            1.82 -0.15 0.26 1.87E-05 0.60  22 
104542.17+525112.6 30.61  200480201 45.30 27.36 1.16       0.000  0.091                            1.84 -0.10 0.16 1.12E-04 0.66  25 
083906.93+192148.7 31.27  101440401 45.44 27.50 2.31  0.71 0.000  1.384 0.06 -0.013 0.032 8.10E-06 1.69 -0.20 0.20 4.51E-05 0.89  43 
142125.66+394328.8 30.14  693661001 44.76 26.92 0.85       0.000  0.822                            2.15 -0.10 0.11 1.57E-04 1.11  37 
125139.05+542758.0 30.34  741031501 44.94 27.06 1.49       0.000  0.381 0.10 -0.055 0.052 1.15E-06 1.92 -0.38 0.43 5.02E-05 0.57  22 
023507.34-040205.3 31.69  655343831 46.05 28.12 2.26       0.000  0.058                            1.89 -0.07 0.08 3.09E-04 1.05  35 
022132.66-034400.7 30.19   37982501 45.12 27.18 2.17  0.01 0.000  1.238 0.10 -0.052 0.061 4.31E-07 1.61 -0.52 0.53 2.30E-05 0.85  17 
163624.97+361457.8 29.96  741033301 44.50 26.65 1.39       0.000  0.137                            2.14 -0.23 0.43 3.25E-05 0.92  58 
152223.50+083026.5 30.74  550360101 45.21 27.27 2.58       0.000  0.373                            1.85 -0.24 0.37 1.99E-05 1.05   8 
133910.27+152444.4 29.32  690470401 44.43 26.37 1.89  0.11 0.000  0.355                            1.56 -0.23 0.27 1.23E-05 1.43  16 
091528.77+441632.8 30.98  604680201 45.47 27.55 1.44  0.04 0.000  0.596                            1.86 -0.22 0.41 4.93E-05 1.25  12 
153935.81+170704.6 30.75  740620301 45.07 27.16 2.86       0.000  0.822                            1.96 -0.06 0.06 6.34E-05 1.07  57 
164147.54+393503.3 29.75  603500701 44.53 26.59 1.17       0.000  0.091 0.05 -0.032 0.047 3.51E-06 1.84 -0.14 0.13 9.61E-05 1.32  52 
024725.08-033808.1 31.24   84230501 45.22 27.28 3.33  2.48 0.000  9.469                            1.86 -0.58 0.91 1.29E-05 0.61   6 
124400.07+131225.3 30.89  651790201 45.35 27.36 2.04  0.14 0.000  0.539                            1.72 -0.18 0.23 2.38E-05 0.95  24 
124129.25+183650.2 31.15  149900301 45.29 27.36 1.50  0.09 0.000  0.609                            1.89 -0.20 0.35 2.74E-05 0.82  30 
134133.11+353251.8 30.03  112551701 44.63 26.70 0.89       0.000  0.235 0.11 -0.075 0.046 6.24E-07 1.83 -0.26 0.28 4.88E-05 1.00  32 
101703.49+592428.7 30.62  406630201 45.21 27.32 1.02       0.000  0.117                            2.00 -0.16 0.31 1.78E-04 0.76  13 
133904.29+281241.1 29.54  110940101 44.67 26.73 1.17  0.23 0.087  0.410                            1.86 -0.22 0.25 3.37E-05 0.87  32 
152949.76+394509.6 30.50  741032701 45.06 27.09 1.61       0.000  0.153                            1.80 -0.14 0.26 5.84E-05 0.80  29 
112338.14+052038.5 31.17   83000301 45.63 27.60 3.64  0.05 0.000  0.495                            1.61 -0.12 0.19 3.84E-05 1.14  31 
100621.69+124533.0 30.01  728980201 44.71 26.79 3.55  0.01 0.000  0.044                            1.91 -0.07 0.10 1.01E-04 1.12  79 
130120.12+282137.1 30.57  124712401 45.32 27.36 0.91       0.000  0.822 0.02 -0.019 0.019 3.49E-04 1.81 -0.29 0.40 4.03E-05 1.22   5 
092029.65+370018.7 29.74  149010201 44.10 26.25 1.08       0.000  0.056                            2.12 -0.10 0.18 2.36E-05 1.07  33 
125752.74+475020.7 29.72  551090101 44.22 26.28 1.23  0.09 0.000  0.651 0.12 -0.045 0.046 1.63E-06 1.82 -0.65 2.95 4.77E-05 1.06  13 
073712.57+303636.6 30.47  403750201 44.76 26.89 4.58       0.000  0.436                            2.48 -0.36 0.96 5.31E-05 1.21   5 
084506.24+425718.4 31.34  503600101 45.33 27.48 2.92  0.66 0.000  0.624                            2.13 -0.23 0.47 2.56E-05 0.78  17 
101311.74+061805.5 29.62  600920301 44.66 26.77 1.99       0.000  0.074                            2.02 -0.16 0.22 6.55E-05 1.14  12 
075153.89+204151.5 30.46  605391501 44.95 27.08 4.15  0.08 0.000  3.095                            2.06 -0.59 2.34 1.11E-05 1.39   7 
121715.35+471213.9 30.36  203270201 44.61 26.75 1.72       0.000  0.061                            2.09 -0.12 0.16 2.34E-05 1.45  34 
082733.73+263715.9 29.73  103260601 44.41 26.53 3.52  0.04 0.000  0.146                            2.02 -0.19 0.25 4.85E-05 1.05  20 
021705.52-042253.5 29.66  742430301 44.17 26.32 1.98  0.01 0.000  0.437 0.07 -0.032 0.031 6.73E-07 1.97 -0.18 0.29 2.00E-05 0.85  31 
083910.89+200207.3 31.20  761920901 45.98 27.85 2.62       0.000  0.822                            1.36 -0.10 0.10 4.04E-05 1.50  36 
141028.21+460820.9 30.18  761290701 45.09 27.14 0.84  0.30 0.000  0.414 0.08 -0.039 0.051 3.47E-06 1.77 -0.20 0.19 7.13E-05 0.61  50 
154754.12+351842.2 28.29  674320301 43.98 25.88 2.13       0.000  0.278 0.15 -0.144 0.067 1.39E-07 1.36 -0.44 1.73 1.12E-05 0.67  18 
144103.58+534042.3 30.48  651100401 45.85 28.01 1.09  1.26 0.473  2.349                            2.16 -0.31 0.38 5.72E-05 0.83  20 
162718.13+495511.8 30.25  403750501 45.05 27.11 1.55       0.000  0.106                            1.87 -0.19 0.28 9.26E-05 0.89  28 
141946.37+463424.3 28.92  502780101 44.54 26.67 1.05  0.03 0.000  0.061                            2.07 -0.13 0.14 1.20E-04 0.98 121 
144308.16-004913.4 30.03  504480201 45.02 27.04 3.33       0.000  0.465                            1.76 -0.30 0.45 2.93E-05 0.59  13 
092551.85+361235.6 30.30  402370101 44.53 26.60 1.09  0.36 0.012  0.871 0.08 -0.026 0.057 2.22E-06 1.81 -0.34 0.37 2.12E-05 0.85  18 
085416.31+145536.6 30.68  501210301 44.99 27.10 3.36       0.000  0.492                            2.01 -0.17 0.32 1.04E-05 0.85  23 
143031.30-000907.5 30.55  501540201 45.47 27.96 3.12  2.13 0.000  6.009 0.08 -0.025 0.063 1.76E-06 1.30 -0.22 0.40 9.84E-06 0.76  18 
111753.33+412016.3 30.93  304071601 45.72 27.86 1.59  2.32 0.585  3.842 0.03 -0.010 0.013 1.19E-02 2.05 -0.30 0.35 5.39E-05 0.63  21 
145420.85+162424.3 30.31  670350201 45.49 27.54 1.75       0.000  0.822                            1.84 -0.05 0.05 1.10E-04 0.73  58 
095456.82+174331.2 31.34  112850101 45.77 27.80 2.99  0.33 0.243  0.428                            1.77 -0.07 0.07 1.41E-04 1.09  64 
134252.94+403201.6 29.75   70340701 44.71 26.70 0.78       0.000  0.822                            1.66 -0.07 0.07 3.53E-05 0.98  50 
102821.25+240121.7 30.74  304070201 45.29 27.34 1.32  0.08 0.000  0.465                            1.84 -0.17 0.26 2.80E-05 0.53  13 
012100.73-001519.1 29.52  747410131 45.06 27.06 3.48       0.000  0.101                            1.72 -0.16 0.23 9.22E-05 0.83  15 
121700.18+471511.7 29.96  203270201 44.76 26.86 1.72  0.04 0.000  0.535                            1.96 -0.29 0.54 2.15E-05 0.76   7 
131938.76-004940.0 30.81  201751301 45.23 27.26 1.73       0.000  0.170 0.09 -0.042 0.061 8.40E-07 1.77 -0.13 0.09 1.33E-04 1.22  48 
133807.46+280509.8 29.57  110940101 44.67 26.55 1.18  0.45 0.165  0.867                            1.39 -0.23 0.26 1.69E-05 0.80  22 
091353.36+440257.1 29.97  604680201 45.14 27.18 1.47  0.35 0.000  1.183 0.08 -0.066 0.073 3.70E-06 1.73 -0.37 0.42 5.79E-05 0.86  27 
121426.52+140258.9 30.42  208020101 44.88 26.92 2.74       0.000  0.063                            1.79 -0.06 0.08 2.61E-05 1.31  56 
022255.76-051817.6 30.37  780450101 44.88 26.93 2.17  0.23 0.000  0.657                            2.10 -0.28 0.36 1.68E-05 1.49  20 
213552.50+011815.7 29.90  692931301 44.84 26.90 4.35  0.08 0.000  0.196                            1.87 -0.17 0.18 8.18E-05 1.01  28 
144837.53+501448.8 30.28  761291201 44.99 27.03 2.20       0.000  0.822                            1.80 -0.10 0.11 5.12E-05 0.95  28 
132544.81+074830.3 30.26  200730201 45.28 27.30 1.83  0.42 0.091  0.806                            1.74 -0.18 0.20 2.40E-05 0.94  28 
104940.27+583530.6 29.32  303360301 44.36 26.49 6.64       0.000  0.523 0.04 -0.018 0.062 6.46E-06 2.08 -0.42 0.37 1.91E-05 1.06  26 
152005.47+201605.4 30.51  406540301 45.30 27.40 4.16  0.46 0.188  0.801                            1.97 -0.20 0.23 4.62E-05 0.73  40 
133037.69+250910.9 30.68  401260101 45.29 27.34 1.03       0.000  0.013                            1.85 -0.03 0.03 1.10E-04 1.44 105 
--------------------------------------------------------------------------------
----------------RQQs------------------------------------------------------------
002230.48+012218.5 30.59  553230201 44.92 27.10 2.82  0.12 0.000  0.337                            2.23 -0.16 0.18 1.17E-05 1.22  43 
004338.10+004615.9 30.45   90070201 44.74 26.76 1.79  0.31 0.000  1.369 0.02 -0.018 0.023 4.77E-04 1.75 -0.29 0.42 1.11E-05 1.10  12 
012457.39+015443.0 31.13  109860101 44.79 27.01 3.00  0.30 0.000  0.914                            2.33 -0.41 0.58 9.92E-06 1.33  23 
012507.52-011213.2 30.32  743700201 44.23 26.36 4.18       0.000  0.432 0.06 -0.034 0.058 4.91E-07 2.06 -0.23 0.41 1.56E-05 1.36  54 
014022.22-005034.1 30.45  744450301 44.85 27.86 2.73  9.36 2.775 13.951 0.05 -0.022 0.018 1.02E-04 2.18 -0.62 1.29 4.68E-06 0.95  14 
015957.64+003310.4 28.96  101640201 44.17 26.22 2.30  0.06 0.000  0.195 0.08 -0.037 0.034 7.78E-06 1.81 -0.29 0.29 1.45E-04 0.95  24 
021020.43-034226.1 28.85  655343861 43.16 25.42 1.94  0.03 0.000  0.238 0.08 -0.027 0.023 2.22E-06 2.46 -0.43 0.56 5.51E-05 1.21  70 
021514.83-003905.0 29.98  201020201 44.06 26.24 2.72  0.03 0.000  0.319                            2.19 -0.33 0.66 1.50E-05 1.12  14 
022258.90-045852.4 29.28  111110501 43.51 25.74 2.13  0.22 0.000  0.220 0.05 -0.418 0.000 1.00E-05 2.35 -0.81 1.61 2.24E-05 1.56  21 
022622.16-042221.8 30.92  112681301 45.05 27.11 2.32  0.49 0.000  2.464                            1.86 -0.51 0.71 1.35E-05 0.87   7 
022809.07-041234.9 29.84  112680101 44.86 26.89 2.30  0.08 0.000  0.274                            1.79 -0.24 0.30 5.98E-05 1.18  22 
024135.69-000858.6 30.02  762290401 43.97 26.26 2.89  0.08 0.000  1.029 0.03 -0.028 0.116 6.21E-05 2.58 -0.53 1.57 1.78E-05 1.21  26 
024304.68+000005.4 31.36  111200201 45.02 27.06 2.93  1.46 0.000  5.567                            1.82 -0.54 0.83 1.25E-05 1.24   5 
111539.57+181454.7 29.86  556090101 44.00 26.10 1.41       0.000  0.049                            2.00 -0.14 0.18 1.54E-05 0.95  46 
075546.18+391256.8 31.24  670040101 44.69 27.00 4.84  0.81 0.000  2.168 0.10 -0.030 0.046 8.16E-07 1.29 -0.37 0.39 5.47E-06 0.79  32 
080737.88+395333.8 29.76  553790101 43.95 26.16 4.99  0.03 0.000  0.148                            2.31 -0.25 0.45 7.22E-05 0.76  23 
081722.33+482401.3 30.72  604810101 44.99 27.00 4.81  3.64 2.283  5.503                            1.74 -0.29 0.35 1.16E-05 0.82  34 
084213.48+195628.7 30.07  761920701 44.71 26.86 2.56       0.000  0.822                            2.13 -0.10 0.11 4.22E-05 0.94  52 
085828.96+273630.7 29.56  210280101 43.68 25.69 2.52  0.01 0.000  0.261 0.04 -0.016 0.015 2.49E-06 1.71 -0.16 0.31 9.14E-06 1.10  24 
085841.44+140944.8 30.00  203450101 45.55 27.61 3.79  0.32 0.263  0.388                            1.87 -0.07 0.07 2.06E-04 1.01  93 
090446.00+020842.9 29.90  725310152 44.91 27.02 3.57  0.10 0.000  0.229                            1.98 -0.23 0.26 1.04E-04 0.94  22 
090722.26+135336.4 30.72  679381301 44.54 26.57 3.69  0.18 0.000  0.403                            1.79 -0.21 0.24 1.34E-05 1.10  54 
091028.19+384743.6 29.48  723780101 43.54 25.59 1.66  0.26 0.000  0.867 0.08 -0.023 0.057 2.89E-06 1.82 -0.67 0.76 1.04E-05 0.89  11 
092311.06+450918.8 30.62  553790501 45.27 27.27 1.46  0.10 0.000  0.585 0.16 -0.070 0.057 1.06E-06 1.30 -0.43 0.43 5.59E-05 0.93  68 
092633.42+304535.3 30.67  200730101 44.57 26.74 1.77       0.000  0.075                            2.19 -0.15 0.17 1.56E-05 1.03  25 
093527.84+354306.6 30.25  602290101 44.19 26.39 1.21       0.000  0.029                            2.29 -0.09 0.10 1.84E-05 1.00  46 
100120.83+555349.6 31.35  110930201 45.73 27.92 0.93  0.19 0.000  0.419                            2.25 -0.24 0.27 1.88E-04 0.94  22 
100151.45+034301.5 31.29  743110301 45.63 27.69 1.74  0.12 0.000  1.443                            1.87 -0.25 0.47 1.73E-05 0.99  70 
100841.47+375753.5 30.03  653450201 44.74 26.64 1.34  0.85 0.000  2.709                            1.44 -0.41 0.53 1.75E-05 1.15   8 
101755.29+390430.7 30.17   84230701 44.02 26.26 1.37  0.01 0.000  0.642 0.12 -0.118 0.154 3.48E-07 2.22 -0.33 0.87 1.39E-05 0.92  21 
102313.25+195651.8 30.48  101040301 44.66 26.74 1.98       0.000  0.032                            1.93 -0.10 0.11 2.54E-05 1.46  52 
103138.67+380651.7 30.13  504620301 44.09 26.23 1.34       0.000  0.124 0.11 -0.781 9.399 7.26E-07 2.08 -0.24 0.68 5.56E-05 1.09  67 
103416.23+393240.8 30.22  506440101 44.24 26.36 1.31  2.00 0.959  3.803                            2.04 -0.34 0.45 5.50E-06 1.58  20 
105050.14+573820.0 30.45  147511001 44.45 26.58 0.57  0.06 0.000  0.458 0.06 -0.057 0.023 7.88E-07 2.05 -0.40 0.48 1.13E-05 0.98  34 
105239.59+572431.3 30.80  147510101 44.63 26.81 0.55       0.000  0.079                            2.20 -0.15 0.19 2.75E-05 1.28  37 
105246.98+335619.8 30.16  109080701 44.60 26.62 1.66       0.000  0.525 0.04 -0.034 0.095 4.56E-06 1.76 -0.25 0.55 2.85E-05 0.64  25 
110913.58+613524.1 30.02  400570201 44.06 26.26 0.66  0.02 0.000  0.721 0.05 -0.010 0.037 6.32E-06 2.29 -0.55 0.86 2.32E-05 0.76  23 
111849.73+402228.4 30.62  111290301 44.60 26.85 1.57  0.10 0.000  0.314                            2.45 -0.29 0.40 2.13E-05 0.87  25 
112306.33+013749.6 29.81  145750101 43.87 26.11 3.63       0.000  0.161 0.09 -0.027 0.016 9.38E-07 2.38 -0.40 0.43 1.86E-05 1.28  37 
112340.22+385129.2 30.83   52140201 44.72 26.94 2.08       0.000  0.100                            2.31 -0.12 0.24 4.45E-05 0.88  37 
114209.94+600436.0 29.72  502780301 43.74 25.96 1.17  0.41 0.007  0.868 0.06 -0.016 0.042 1.39E-04 2.34 -0.77 1.14 7.77E-05 0.82  69 
114343.31+200557.2 30.68    5210101 45.05 27.09 1.54  0.13 0.000  0.479 0.08 -0.025 0.056 1.39E-06 1.78 -0.18 0.19 5.89E-05 0.66  63 
114931.75+223028.3 31.12  693661701 44.60 26.79 1.90       0.000  0.223 0.08 -0.041 0.032 9.87E-07 2.23 -0.32 0.31 3.86E-05 0.74  51 
115010.22+550709.1 30.75   49340301 44.97 27.07 0.89  0.07 0.000  0.388                            1.98 -0.15 0.23 1.50E-05 0.75  26 
115851.03+435047.7 28.67  306060301 43.11 25.22 1.25       0.000  0.149 0.04 -0.010 0.010 2.25E-06 2.01 -0.20 0.35 1.92E-05 0.75  20 
121729.45+040451.6 30.53  744413101 44.57 26.65 1.74       0.000  0.822                            1.92 -0.15 0.15 3.19E-05 1.06  31 
121739.80+375240.6 30.33  553880201 44.24 26.47 1.90  0.74 0.000  1.552 0.07 -0.017 0.089 2.71E-06 2.21 -0.78 0.65 9.49E-06 1.19  30 
122018.43+064119.6 29.53  105070101 44.44 26.51 1.63       0.000  0.086 0.10 -0.045 0.037 2.84E-06 1.88 -0.12 0.12 3.53E-04 1.05  61 
122139.32+281151.4 30.35  104860501 44.44 26.48 2.03       0.000  0.098                            1.83 -0.12 0.17 1.29E-05 0.95  40 
122533.56+311034.4 30.46  402830101 44.49 26.64 1.71  0.18 0.000  1.445 0.12 -0.123 0.243 2.38E-07 1.71 -0.64 0.65 9.10E-06 0.99  12 
122757.19+130232.8 29.68  210270101 44.56 26.64 2.29  0.14 0.018  0.301                            1.91 -0.26 0.29 6.72E-05 0.92  21 
122916.72+140547.4 30.62  550540201 44.62 26.58 2.60  0.09 0.000  0.253                            1.59 -0.22 0.25 2.56E-05 0.84  36 
123034.20+073305.3 31.49  722670301 45.28 27.39 1.60  0.06 0.000  0.506                            2.01 -0.21 0.38 3.14E-05 0.99  43 
123038.05+162541.0 30.82  106061201 44.67 26.75 2.15       0.000  0.094 0.13 -0.022 0.015 1.46E-06 1.61 -0.27 0.28 3.59E-05 0.96  38 
123039.48+211504.1 30.58  112650201 44.54 26.65 2.06  0.04 0.000  0.284                            1.98 -0.18 0.32 1.16E-05 1.03  19 
123059.70+101624.7 30.27  556210601 44.57 26.71 1.89       0.000  0.867 0.12 -0.121 0.204 3.00E-07 1.94 -0.59 0.89 2.24E-05 0.61  18 
123107.84+254734.0 31.10   71340301 44.95 27.09 1.43       0.000  0.185                            2.09 -0.18 0.20 9.57E-06 0.96  19 
123116.40+120023.8 31.38  551870501 44.99 27.08 2.14  0.05 0.000  0.310                            1.95 -0.17 0.29 2.93E-05 0.86  56 
123335.07+475800.4 30.44  205180301 44.51 26.70 1.17       0.000  0.822                            2.22 -0.06 0.06 3.21E-04 1.34  84 
123406.26+022101.7 30.35  551450301 44.65 26.90 1.79  0.08 0.000  0.275                            2.42 -0.30 0.50 3.57E-05 1.13  59 
123527.36+392823.9 30.97  204400101 45.00 27.16 1.30  0.46 0.000  1.040                            2.14 -0.27 0.33 1.14E-05 0.76  19 
123530.35+262058.0 30.98  403100101 44.70 26.92 1.19  0.21 0.000  0.636                            2.34 -0.31 0.38 1.66E-05 0.66  16 
123634.49+275249.6 30.47  152170501 44.03 26.29 1.41  0.04 0.000  0.294                            2.45 -0.31 0.68 1.02E-05 1.33  29 
124228.40+023044.1 30.98  111190701 45.13 27.17 1.87       0.000  0.207                            1.81 -0.15 0.18 1.27E-05 0.99  46 
124252.82+024731.0 31.00  111190701 44.92 27.05 1.91  0.96 0.000  1.587                            2.04 -0.31 0.39 5.29E-06 1.95  32 
124300.34+113554.6 31.11   21540201 45.58 27.65 2.10       0.000  1.386 0.10 -0.104 0.104 1.19E-07 1.64 -0.11 0.23 1.71E-05 0.84  38 
124332.14+165426.8 30.82  302581501 45.13 27.75 1.75  3.47 2.742  6.927 0.04 -0.007 0.012 2.50E-04 1.92 -0.45 0.49 1.08E-05 1.47  23 
125422.84+262005.1 31.69  406610301 45.38 27.54 0.74       0.000  0.162                            2.06 -0.13 0.16 2.91E-05 0.79  32 
130144.84+281132.1 29.12  124712401 43.94 26.01 0.88       0.000  0.157 0.04 -0.033 0.054 7.21E-06 1.90 -0.16 0.29 6.20E-05 0.76  29 
130738.09+291626.4 30.40  205910101 44.67 26.83 1.07  0.11 0.000  0.472                            2.13 -0.33 0.54 1.32E-05 0.87  33 
131942.39+552233.1 30.61  743420601 44.21 26.54 1.71       0.000  0.187 0.05 -0.004 0.007 2.98E-06 2.71 -0.23 0.39 2.90E-05 1.05  58 
132507.01+300835.1 29.63   25740201 43.59 25.65 1.26  0.12 0.000  0.396 0.05 -0.033 0.019 2.53E-06 1.88 -0.21 0.26 1.49E-05 0.58  36 
132558.08+073624.2 30.99  200730201 44.76 26.91 1.89       0.000  0.489                            2.12 -0.20 0.40 8.60E-06 0.65  16 
133102.54-015014.5 29.75  112240301 43.90 26.08 2.35  0.33 0.000  0.867 0.06 -0.014 0.026 2.36E-05 2.21 -0.49 0.62 2.95E-05 1.03  35 
133806.59-012412.8 29.34  502060101 43.64 25.81 2.12       0.000  0.103                            2.17 -0.19 0.45 2.71E-05 0.82  16 
133926.11+150759.0 29.35  690470401 43.61 25.92 2.02  0.01 0.000  0.056                            2.64 -0.13 0.25 4.60E-05 0.75  42 
134157.21+262912.8 30.75  108460101 43.87 25.88 1.03       0.000  0.177                            1.72 -0.23 0.34 6.24E-06 1.26  12 
134327.49+402427.9 30.26   70340701 44.77 26.89 0.78  0.07 0.000  0.696 0.13 -0.072 0.052 4.57E-07 1.76 -0.36 0.50 2.56E-05 1.01  38 
134459.44-001559.5 29.38  111282501 43.71 25.74 1.84       0.000  0.301 0.08 -0.018 0.018 7.97E-06 1.79 -0.33 0.45 8.35E-05 0.55  15 
134848.24+262219.2 30.11   97820101 43.70 25.93 1.19  0.05 0.000  0.605 0.06 -0.031 0.027 2.93E-06 2.36 -0.65 0.91 1.89E-05 0.98  20 
140045.00+621814.4 29.68  202520401 43.86 26.29 1.68  0.13 0.000  0.293                            3.04 -0.69 0.92 6.48E-05 0.90  74 
140251.19+263117.5 29.30  149170801 44.23 26.13 1.39       0.000  0.099 0.09 -0.015 0.017 9.18E-06 1.44 -0.13 0.13 3.05E-04 0.92  52 
140536.59+255139.9 30.57  109081001 44.37 26.68 1.38       0.000  0.072                            2.63 -0.16 0.23 3.20E-05 0.45  25 
142048.65+394532.5 28.97  693661001 43.37 25.12 0.84       0.000  0.099                            1.07 -0.20 0.23 5.95E-06 1.67   7 
142315.58+235817.5 30.31  720700401 44.15 26.02 2.22  1.63 1.016  2.490                            1.37 -0.28 0.32 3.60E-05 0.82  33 
142417.32+225026.3 29.68  744240101 44.69 26.78 3.23  0.06 0.004  0.120                            1.93 -0.08 0.09 2.85E-05 0.86  75 
142616.93+601553.4 29.85  402070101 44.78 26.82 1.72  0.04 0.000  0.446                            1.81 -0.26 0.47 1.78E-05 0.57  14 
142936.73+385636.4 30.15  760740401 43.88 26.05 1.25       0.000  0.822 0.13 -0.074 0.074 2.20E-07 2.08 -0.14 0.16 1.53E-05 1.03  32 
142959.89+475523.8 31.21  109080901 44.73 26.92 1.88  0.08 0.000  0.463                            2.24 -0.22 0.37 9.85E-06 1.17  36 
143028.35-001403.9 31.36  501540201 45.24 27.50 3.13  1.06 0.000  5.191 0.11 -0.105 0.324 3.15E-07 1.53 -0.44 0.52 8.21E-06 1.23  16 
143101.95+244119.8 30.59  728170101 44.80 26.98 2.85  0.71 0.000  1.576 0.07 -0.062 0.107 2.02E-06 1.97 -0.75 0.64 1.59E-05 0.98  24 
144036.64+024333.5 30.36  400570101 44.84 27.01 2.79  0.15 0.000  0.357                            2.19 -0.24 0.28 2.95E-05 0.76  27 
144415.50+064321.2 29.72  723240201 44.24 26.37 2.62       0.000  0.822                            2.07 -0.21 0.22 3.47E-05 1.02  14 
144645.94+403505.7 30.48  109080601 44.08 26.33 1.16       0.000  0.013 0.10 -0.010 0.015 6.66E-06 2.43 -0.07 0.07 3.54E-04 1.28  92 
145146.53+270616.4 30.39  152660101 44.27 26.44 2.83       0.000  1.016 0.09 -0.089 0.281 3.48E-07 2.12 -0.42 0.51 1.56E-05 0.79  20 
145417.55+162431.4 30.74  670350201 44.83 27.07 1.75  1.65 0.992  3.796 0.04 -0.009 0.016 2.63E-03 2.39 -0.53 0.50 3.99E-05 0.94  10 
145725.14+223132.7 31.09  108670201 44.52 26.87 3.19  0.40 0.024  0.896                            2.80 -0.49 0.67 1.11E-05 0.89  15 
155835.39+273102.2 30.68  112240401 44.74 26.93 3.75  0.21 0.000  0.535                            2.26 -0.45 0.58 5.97E-05 0.85  20 
163821.78+285902.3 30.00  670900201 44.62 26.75 2.41  0.04 0.000  0.086                            2.07 -0.12 0.13 8.62E-05 1.15  74 
224007.20+031813.2 29.52  110960101 44.01 26.06 5.07       0.000  0.822                            1.82 -0.30 0.33 2.97E-05 1.18   6 
233129.83-004933.3 29.44  673002335 44.84 26.82 4.08  0.17 0.071  0.293                            1.63 -0.18 0.19 1.14E-04 0.68  32 
234131.38-091214.4 30.45  693010801 44.07 26.31 2.63       0.000  0.126                            2.39 -0.22 0.35 9.16E-06 1.38  19 
234837.92+021302.7 30.55  655380201 44.73 26.89 3.57       0.000  0.822 0.13 -0.019 0.036 1.94E-07 1.61 -0.45 0.53 8.42E-06 0.79  21 


